Understanding Barriers and Design Opportunities to Improve Healthcare and QOL for Older Adults through Voice Assistants

Voice based Intelligent Virtual Assistants (IVAs) promise to improve healthcare management and Quality of Life (QOL) by introducing the paradigm of hands free and eye free interactions. However, there has been little understanding regarding the challenges for designing such systems for older adults, especially when it comes to healthcare related tasks. To tackle this, we consider the processes of care delivery and QOL enhancements for older adults as a collaborative task between patients and providers. By interviewing 16 older adults living independently or semi independently and 5 providers, we identified 12 barriers that older adults might encounter during daily routine and while managing health. We ultimately highlighted key design challenges and opportunities that might be introduced when integrating voice based IVAs into the life of older adults. Our work will benefit practitioners who study and attempt to create full fledged IVA powered smart devices to deliver better care and support an increased QOL for aging populations.

==> Source/alttext.txt <==
Figure 1:

Figure 1a illustrates the scatter plots of 6 different methods that older adults used to remember their medication schedule. For 65 to 70 years old participants, P11 used memory P5, P13, and P16 used labels of the pill box, P5 relied on caregivers. For 71 to 75 year old participants, P12 and P3 used memory. For 76 to 80 years old participants, P8 and P14 used the labels of pill box, P7 and P9 used paper logs or paper calendar, P9 and P15 used electronic calendar services, P10 used mobile apps, P1 relied on caregivers. For 81 to 85 years old participants, P4 used memory. For 86 to 90 years old participants, P2 and P6 used paper logs and paper calendar, and P6 used electronic calendar services. Figure 1b illustrates the scatter plot of sources of information on OTC medications or supplements. For 65 to 70 years old participants, P5, P11, P13, P16 used relied on doctors; P16 relied on friends or caregivers; P5 relied on pharmacists. For 71 to 75 years old participants, P12 and P3 relied on doctors; They also relied on friends or caregivers. For 76 to 80 years old participants, P10, P8, P14, P1, P7, P9 relied on doctors; P1 and P8 relied on friends or caregivers; P10 and P15 relies on online and social medias. For 81 to 85 years old participants, P4 relied on doctors. For 86 to 90 participants, P2 and P6 relied on doctors; P6 relied friends or caregivers.

Figure 2:

Figure 2a illustrates the technology features that older adults have used. Event reminder: P15; Timer: P15; Navigation: P14; Time inquiry: P13 and P14; Book reading: P5; Storytelling: P4; Playing music: P4, P11, P12, P14 and P15; General Q&A: P5, P7, P13, P14; Appliance control: P16; News briefing: P15; Weather inquiry: P4, P7, P16 Figure 2b illustrates the technology features that older adult expected to have. Medication emergency guidance: P13; Medication reminder: P6, P13, P16; Health data logging: P5; Cooking instruction: P3, P13; Movie inquiry: P3, P9; Calling P3, P15; Personalized chat: P3; Navigation: P12; Playing music: P9; General Q&A P2, P3; Appliance control: P1, P4, P8, P13, P12, P16; Weather inquiry: P1.

Figure 3: 

Figure 3 illustrates the example ecological momentary assessment questionnaires applications; Figure 3a: the echo is announcing output through speech, where the LED ring shows the cyan color; Figure 3b: the echo is awaiting user's speech input, where the LED ring shows blue color; Figure 3c: the echo show is announcing and display output through speech and text; Figure 3d: the echo show is awaiting speech input; Figure 3e: the echo show is awaiting user's touch input; Figure 3f: the phone is announcing and displaying output through speech and text; Figure 3g: the phone is awaiting for input speech; Figure 3h: the smart watch is announcing output through speech; Figure 3i: the smart watch is awaiting user's input through speech; Subfigures a, c, f, and h show the device when information is flowing from user to device; Subfigures b, d, e, g, i show the information is flowing from device to the user.

Table 1: Demographics data of the recruited providers.

Table 2: Demographics data of the recruited older adults. The information include id, age range, education, occupation before retirement, sex, race, length of interview in min, residential status, previous IVA experience, and comorbidities by system.

Table 3: Themes and guiding questions collaboratively designed with geriatric professionals. Questions were seamlessly integrated into semi-structured interviews and used to trigger discussions. For those who were not familiar with IVAs or without previous experience of using an IVA, we first introduced the conversational VUI and IVA conceptually. We use P-T# and C-T# to indicate patients’ themes and providers’ themes respectively. For example,P-T1is the first theme to be discussed with older adults.

Table 4: Overview of barriers emerging from patients and providers across four categories. The indices of the themes can be seen in Table 3.

Table 5: The seven design principles from Ability-based design [80, 81] (and additional Privacy and Trust considerations) and how they have been mapped to older adults’ needs from our analysis.

==> alttext.txt <==
Figure 1:

Figure 1a illustrates the scatter plots of 6 different methods that older adults used to remember their medication schedule. For 65 to 70 years old participants, P11 used memory P5, P13, and P16 used labels of the pill box, P5 relied on caregivers. For 71 to 75 year old participants, P12 and P3 used memory. For 76 to 80 years old participants, P8 and P14 used the labels of pill box, P7 and P9 used paper logs or paper calendar, P9 and P15 used electronic calendar services, P10 used mobile apps, P1 relied on caregivers. For 81 to 85 years old participants, P4 used memory. For 86 to 90 years old participants, P2 and P6 used paper logs and paper calendar, and P6 used electronic calendar services. Figure 1b illustrates the scatter plot of sources of information on OTC medications or supplements. For 65 to 70 years old participants, P5, P11, P13, P16 used relied on doctors; P16 relied on friends or caregivers; P5 relied on pharmacists. For 71 to 75 years old participants, P12 and P3 relied on doctors; They also relied on friends or caregivers. For 76 to 80 years old participants, P10, P8, P14, P1, P7, P9 relied on doctors; P1 and P8 relied on friends or caregivers; P10 and P15 relies on online and social medias. For 81 to 85 years old participants, P4 relied on doctors. For 86 to 90 participants, P2 and P6 relied on doctors; P6 relied friends or caregivers.

Figure 2:

Figure 2a illustrates the technology features that older adults have used. Event reminder: P15; Timer: P15; Navigation: P14; Time inquiry: P13 and P14; Book reading: P5; Storytelling: P4; Playing music: P4, P11, P12, P14 and P15; General Q&A: P5, P7, P13, P14; Appliance control: P16; News briefing: P15; Weather inquiry: P4, P7, P16 Figure 2b illustrates the technology features that older adult expected to have. Medication emergency guidance: P13; Medication reminder: P6, P13, P16; Health data logging: P5; Cooking instruction: P3, P13; Movie inquiry: P3, P9; Calling P3, P15; Personalized chat: P3; Navigation: P12; Playing music: P9; General Q&A P2, P3; Appliance control: P1, P4, P8, P13, P12, P16; Weather inquiry: P1.

Figure 3: 

Figure 3 illustrates the example ecological momentary assessment questionnaires applications; Figure 3a: the echo is announcing output through speech, where the LED ring shows the cyan color; Figure 3b: the echo is awaiting user's speech input, where the LED ring shows blue color; Figure 3c: the echo show is announcing and display output through speech and text; Figure 3d: the echo show is awaiting speech input; Figure 3e: the echo show is awaiting user's touch input; Figure 3f: the phone is announcing and displaying output through speech and text; Figure 3g: the phone is awaiting for input speech; Figure 3h: the smart watch is announcing output through speech; Figure 3i: the smart watch is awaiting user's input through speech; Subfigures a, c, f, and h show the device when information is flowing from user to device; Subfigures b, d, e, g, i show the information is flowing from device to the user.

Table 1: Demographics data of the recruited providers.

Table 2: Demographics data of the recruited older adults. The information include id, age range, education, occupation before retirement, sex, race, length of interview in min, residential status, previous IVA experience, and comorbidities by system.

Table 3: Themes and guiding questions collaboratively designed with geriatric professionals. Questions were seamlessly integrated into semi-structured interviews and used to trigger discussions. For those who were not familiar with IVAs or without previous experience of using an IVA, we first introduced the conversational VUI and IVA conceptually. We use P-T# and C-T# to indicate patients’ themes and providers’ themes respectively. For example,P-T1is the first theme to be discussed with older adults.

Table 4: Overview of barriers emerging from patients and providers across four categories. The indices of the themes can be seen in Table 3.

Table 5: The seven design principles from Ability-based design [80, 81] (and additional Privacy and Trust considerations) and how they have been mapped to older adults’ needs from our analysis.
